Capturing Shape Information with Multi-Scale Topological Loss Terms for 3D Reconstruction

Reconstructing 3D objects from 2D images is both challenging for our brains and machine learning algorithms. To support this spatial reasoning task, contextual information about the overall shape of an object is critical. However, such information is not captured by established loss terms (e.g. Dice loss). We propose to complement geometrical shape information by including multi-scale topological features, such as connected components, cycles, and voids, in the reconstruction loss. Our method uses cubical complexes to calculate topological features of 3D volume data and employs an optimal transport distance to guide the reconstruction process. This topology-aware loss is fully differentiable, computationally efficient, and can be added to any neural network. We demonstrate the utility of our loss by incorporating it into SHAPR, a model for predicting the 3D cell shape of individual cells based on 2D microscopy images. Using a hybrid loss that leverages both geometrical and topological information of single objects to assess their shape, we find that topological information substantially improves the quality of reconstructions, thus highlighting its ability to extract more relevant features from image datasets.

==> Data/C_knizocytes000721_groundtruth_d0.txt <==
creation destruction
0.0000 1.0000


==> Data/C_knizocytes000721_groundtruth_d1.txt <==
creation destruction


==> Data/C_knizocytes000721_groundtruth_d2.txt <==
creation destruction
0.0000 1.0000


==> Data/C_knizocytes000721_prediction_d0.txt <==
creation destruction
0.0000 0.0039
0.0314 0.0353
0.7255 0.7294
0.7294 0.7333
0.7294 0.7333
0.7333 0.7373
0.7333 0.7412
0.7412 0.7490
0.7451 0.7490
0.7490 0.7529
0.7608 0.7647
0.7686 0.7725
0.7686 0.7765
0.7882 0.7922
0.0000 0.9922


==> Data/C_knizocytes000721_prediction_d1.txt <==
creation destruction
0.0000 0.0039
0.0118 0.0157
0.0078 0.0157
0.0314 0.0353
0.0157 0.0353
0.0353 0.0471
0.0431 0.0471
0.0471 0.0510
0.0314 0.0510
0.0588 0.0627
0.0392 0.0627
0.0667 0.0706
0.0667 0.0745
0.0471 0.0745
0.0784 0.0824
0.0784 0.0824
0.0824 0.0863
0.0588 0.0902
0.0980 0.1020
0.4745 0.4824
0.7137 0.7176
0.7216 0.7255
0.7216 0.7255
0.7216 0.7255
0.7216 0.7255
0.7216 0.7255
0.7255 0.7333
0.7294 0.7333
0.7333 0.7373
0.7333 0.7373
0.7333 0.7373
0.7294 0.7373
0.7373 0.7412
0.7333 0.7412
0.7373 0.7412
0.7373 0.7412
0.7373 0.7451
0.7412 0.7451
0.7412 0.7451
0.7333 0.7451
0.7412 0.7451
0.7451 0.7490
0.7451 0.7490
0.7412 0.7529
0.7490 0.7529
0.7490 0.7529
0.7529 0.7569
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7569 0.7608
0.7608 0.7647
0.7647 0.7686
0.7647 0.7686
0.7686 0.7725
0.7686 0.7765
0.7725 0.7765
0.7765 0.7804
0.7765 0.7804
0.7765 0.7804
0.7765 0.7804
0.7765 0.7804
0.7804 0.7843
0.7804 0.7843
0.7804 0.7843
0.7804 0.7882
0.7843 0.7882
0.7843 0.7882
0.7843 0.7882
0.7843 0.7922
0.7882 0.7922
0.7882 0.7922
0.7882 0.7922
0.7882 0.7961
0.7922 0.7961
0.7922 0.7961
0.7961 0.8000
0.7961 0.8000
0.7961 0.8000
0.7961 0.8000
0.8000 0.8039
0.8000 0.8039
0.8000 0.8039
0.8000 0.8039
0.8000 0.8039
0.8000 0.8039
0.8039 0.8078
0.8039 0.8078
0.8078 0.8118
0.8118 0.8157
0.8275 0.8314
0.9059 0.9098
0.9176 0.9216
0.9176 0.9216
0.9176 0.9216
0.9176 0.9216
0.9176 0.9216
0.9176 0.9216
0.9216 0.9255
0.9255 0.9294
0.9294 0.9333
0.9333 0.9373
0.9333 0.9373
0.9373 0.9412
0.9373 0.9412
0.9373 0.9412
0.9412 0.9451
0.9412 0.9451
0.9412 0.9451
0.9412 0.9451
0.9451 0.9490
0.9451 0.9490
0.9451 0.9490
0.9490 0.9529
0.9490 0.9529
0.9490 0.9529
0.9490 0.9529
0.9490 0.9529
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9529 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9686 0.9725
0.9686 0.9725
0.9725 0.9765
0.9765 0.9804
0.9765 0.9804
0.9765 0.9804


==> Data/C_knizocytes000721_prediction_d2.txt <==
creation destruction
0.0000 0.0039
0.0000 0.0039
0.0039 0.0078
0.0510 0.0549
0.0510 0.0549
0.0510 0.0549
0.0549 0.0588
0.0471 0.0588
0.0863 0.0902
0.0902 0.0941
0.0941 0.0980
0.0941 0.1020
0.1020 0.1059
0.1098 0.1137
0.4863 0.4941
0.7529 0.7569
0.7529 0.7569
0.7608 0.7647
0.7647 0.7686
0.7647 0.7686
0.7608 0.7686
0.7608 0.7686
0.7725 0.7765
0.7765 0.7804
0.7765 0.7804
0.7843 0.7882
0.7843 0.7882
0.7882 0.7922
0.8000 0.8039
0.8000 0.8039
0.8039 0.8078
0.8039 0.8078
0.8078 0.8118
0.8078 0.8118
0.8078 0.8118
0.8078 0.8118
0.8118 0.8157
0.8157 0.8196
0.8863 0.8902
0.8039 0.8902
0.9059 0.9098
0.9059 0.9098
0.9098 0.9137
0.9098 0.9176
0.9216 0.9255
0.9216 0.9294
0.9216 0.9294
0.9294 0.9333
0.9294 0.9333
0.9294 0.9373
0.9333 0.9373
0.9333 0.9373
0.9333 0.9373
0.9333 0.9412
0.9373 0.9412
0.9373 0.9412
0.9373 0.9412
0.9373 0.9412
0.9373 0.9412
0.9373 0.9451
0.9412 0.9451
0.9412 0.9451
0.9412 0.9490
0.9451 0.9490
0.9451 0.9490
0.9490 0.9529
0.9490 0.9529
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9529 0.9569
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9569 0.9608
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9608 0.9647
0.9647 0.9686
0.9647 0.9686
0.9647 0.9686
0.9647 0.9686
0.9725 0.9765
0.9725 0.9765
0.9765 0.9804
0.9804 0.9843
0.9804 0.9843
0.9843 0.9882
0.9843 0.9882
0.0980 0.9922


==> Data/Interpolation.txt <==
x y
32 0.0059268065
32 0.16104908
32 1.7363478e-05
32 1.2573613e-06
32 0.21077278
32 0.17875402
32 8.980345e-07
32 0.31298596
32 0.00024509607
32 0.054908965
32 1.5324307e-06
32 0.01656472
32 0.36075065
32 0.4040278
32 0.018216807
32 1.4733323e-06
32 1.3407733e-06
32 0.19560277
32 0.015337537
32 1.4329928e-06
32 0.01122647
32 9.66625e-07
32 1.1920929e-06
32 0.39108437
32 0.15305227
32 0.19080155
32 0.3261521
32 0.29713503
32 0.09928442
32 0.00044351903
32 0.108478166
32 0.37497178
32 0.53828335
32 1.0578775e-06
32 0.36108696
32 0.01833009
32 0.533531
32 0.1074948
32 0.34210074
32 7.6235694e-05
32 0.1993161
32 0.1259535
32 8.596304e-07
32 0.14742452
32 1.3863687e-06
32 0.046026163
32 0.1987799
32 0.08427806
32 0.03489258
32 0.07863052
32 1.0062422e-06
32 0.09804053
32 1.2287812e-06
32 5.2641394e-07
32 0.23507422
32 1.3167096e-06
32 9.5180985e-07
32 0.14225194
32 0.00014440066
32 0.4961111
32 0.07348102
32 0.112272
32 0.20195237
32 0.30468595
32 0.00042217333
32 0.2581772
32 0.1651471
32 0.47067195
32 0.0002259051
32 0.20132767
32 0.095775835
32 0.08597564
32 1.0115243e-06
32 0.5347685
32 0.025124693
32 1.0974379e-06
32 0.1708592
32 0.44146547
32 0.043475527
32 0.35662073
32 1.4367068e-06
32 0.028740406
32 9.955938e-07
32 1.0443578e-06
32 0.0009579992
32 0.30794668
32 1.2742017e-06
32 0.07300087
32 0.3332824
32 0.29176638
32 0.13763313
32 0.09730422
32 1.359195e-06
32 0.05452802
32 0.3992759
32 0.0059062243
32 7.633119e-07
32 0.26836962
32 0.0027577283
32 1.3605013e-06
32 9.405454e-07
32 1.2531159e-06
32 8.840797e-07
32 5.092623e-07
32 0.10012326
32 0.23186325
32 0.13893497
32 0.10684564
32 5.364418e-07
32 0.018921897
32 8.4293697e-07
32 0.00062510004
32 0.30680987
32 0.11162246
32 0.40154853
32 0.08697528
32 0.4456187
32 4.817663e-06
32 0.45343047
32 0.39238223
32 0.54612935
32 0.37829697
32 0.15872711
32 0.2526005
32 1.4329928e-06
32 3.674277e-07
32 0.024746984
32 1.2825391e-06
32 0.2977082
32 1.3786595e-06
32 0.54791445
32 8.5340866e-07
32 1.4929744e-05
32 0.0062389225
32 0.009547208
16 0.6484145
16 0.032329746
16 2.0647654e-07
16 0.7654579
16 0.5014593
16 0.03933968
16 0.09044673
16 0.33838326
16 0.6026111
16 0.015337538
16 0.0010765633
16 2.4575624e-07
16 2.9802322e-07
16 0.6469845
16 0.40819487
16 0.002757728
16 2.7957057e-07
16 0.01678727
16 0.5263172
16 0.13769709
16 3.9085378e-07
16 0.5158956
16 0.6830843
16 2.2302017e-07
16 0.42229342
16 3.7697288e-07
16 3.0392525e-07
16 0.47747812
16 0.15470837
16 0.3727221
16 0.30769718
16 0.005477669
16 0.6452263
16 3.264681e-07
16 0.12364319
16 3.998401e-07
16 0.17106782
16 0.61913985
16 0.18249808
16 0.30690208
16 0.0062389225
16 0.829305
16 3.475518e-07
16 4.380029e-07
16 3.7697288e-07
16 0.06466998
16 3.475518e-07
16 4.6552717e-07
16 4.172325e-07
16 0.15032496
16 3.097148e-07
16 0.9255317
16 0.78535676
16 0.028740406
16 4.4203986e-07
16 0.6007138
16 0.2898297
16 0.062373072
16 0.107922986
16 0.38013858
16 3.2098083e-07
16 0.0059699523
16 0.030347519
16 4.298152e-07
16 4.298152e-07
16 3.1539813e-07
16 4.172325e-07
16 0.43622366
16 3.318646e-07
16 0.5101466
16 0.23199487
16 4.256623e-07
16 0.12811792
16 1.490581e-05
16 4.6932743e-07
16 0.35188544
16 3.4240261e-07
16 0.094829425
16 3.953725e-07
16 0.12765028
16 0.32858104
16 5.209092e-07
16 0.0018011928
16 0.5028784
16 0.42227533
16 0.0017961932
16 0.80088466
16 0.11080602
16 0.4645377
16 4.778419e-06
16 1.0496525
16 0.20395777
16 0.6029254
16 0.88282424
16 0.00014439574
16 2.5288108e-07
16 0.43370494
16 0.946043
16 0.35250866
16 0.12226943
16 0.25721455
16 0.5042862
16 4.4604033e-07
16 0.12779357
16 0.23226659
16 0.6293724
16 0.35561553
16 0.1651471
16 0.08234792
16 0.52579
16 0.14267759
16 0.029617665
16 0.054767877
16 0.29176584
16 0.057105824
16 0.11381212
16 0.5564083
16 0.014348771
16 0.55223584
16 0.26524612
16 0.4347771
16 0.4223085
16 5.8277755e-07
16 4.298152e-07
16 2.731428e-07
16 0.6714865
16 0.7999473
16 2.8585384e-07
16 0.0004452993
16 0.0059062243
16 0.64360666
16 0.15705055
16 0.43557805
16 0.00018714751
16 0.5172697
8 0.21051224
8 0.06909295
8 0.68626106
8 0.0
8 0.0
8 0.28441238
8 0.0
8 0.43712178
8 0.0002450943
8 0.1881027
8 0.45481777
8 0.6212869
8 0.0
8 0.23770368
8 0.0064547975
8 0.0
8 0.55294365
8 0.0
8 0.7268865
8 0.29176584
8 0.00073421
8 0.0
8 0.83472276
8 0.062005587
8 0.43043515
8 0.7426881
8 0.24605913
8 0.17670675
8 0.1322404
8 0.0
8 0.590495
8 0.06444859
8 0.22277223
8 0.5220964
8 0.33448642
8 0.036120713
8 0.644454
8 0.16452868
8 0.7329688
8 0.034607954
8 0.83751005
8 0.0001443951
8 0.08966456
8 0.070663445
8 0.5858752
8 0.0011835694
8 0.23036669
8 0.32291776
8 0.633277
8 0.017585272
8 0.0
8 0.054683574
8 0.37755173
8 0.57922775
8 0.03375393
8 0.0
8 0.26365265
8 0.0062389225
8 0.0051963544
8 0.72615427
8 0.40816492
8 0.07327015
8 0.16229564
8 0.00047802925
8 0.12206471
8 0.6964272
8 0.1783386
8 0.6668537
8 0.0038479846
8 0.0
8 0.0
8 0.33838502
8 0.6705177
8 0.04126409
8 0.22395827
8 0.0
8 0.50492436
8 0.99351966
8 0.0014269708
8 0.007890482
8 0.17154732
8 0.5000038
8 1.1417074
8 0.0012107947
8 0.26209238
8 0.03862623
8 0.80092484
8 0.0011046631
8 0.23103084
8 0.0
8 0.0
8 0.66793084
8 0.65769124
8 0.7397112
8 0.5415401
8 0.51647025
8 0.3692935
8 0.68180186
8 0.518482
8 0.49306366
8 0.17180447
8 0.038585823
8 0.09798576
8 0.5843887
8 0.5338679
8 0.71330655
8 0.50088704
8 0.0
8 0.3863362
8 0.0
8 1.0581379
8 0.412694
8 0.7702835
8 0.0
8 0.6370264
8 0.654253
8 0.8946651
8 0.32237175
8 0.7302052
8 0.21626148
8 0.0
8 0.09470941
8 0.47506645
8 0.0
8 0.8226834
8 0.018394172
8 0.0059062243
8 0.0
8 0.79698956
8 0.44716164
8 0.6441461
8 0.018295407
8 0.5460016
8 0.04283953
8 0.29178995

